Stress-Testing Cosmic Ray Physics: The Impact of Cosmic Rays on the Surviving Disk of Ram Pressure Stripped Galaxies

Cluster spiral galaxies suffer catastrophic losses of the cool, neutral gas component of their interstellar medium due to ram pressure stripping, contributing to the observed quenching of star formation in the disk compared to galaxies in lower density environments. However, the short term effects of ram pressure on the star formation rate and AGN activity of galaxies undergoing stripping remain unclear. Numerical studies have recently demonstrated cosmic rays can dramatically influence galaxy evolution for isolated galaxies, yet their influence on ram pressure stripping remains poorly constrained. We perform the first cosmic-ray magneto-hydrodynamic simulations of an $L_{*}$ galaxy undergoing ram pressure stripping, including radiative cooling, self-gravity of the gas, star formation, and stellar feedback. We find the microscopic transport of cosmic rays plays a key role in modulating the star formation enhancement experienced by spirals at the outskirts of clusters compared to isolated spirals. Moreover, we find that galaxies undergoing ram pressure stripping exhibit enhanced gas accretion onto their centers, which may explain the prevalence of AGN in these objects. In agreement with observations, we find cosmic rays significantly boost the global radio emission of cluster spirals. Although the gas removal rate is relatively insensitive to cosmic ray physics, we find that cosmic rays significantly modify the phase distribution of the remaining gas disk. These results suggest observations of galaxies undergoing ram pressure stripping may place novel constraints on cosmic-ray calorimetry and transport.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
